MACHETE: A transit Imaging Atmospheric Cherenkov Telescope to survey half of the Very High Energy $\gamma$-ray sky

Current Imaging Atmospheric Cherenkov Telescopes for Very High Energy $\gamma$-ray astrophysics are pointing instruments with a Field of View up to a few tens of sq deg. We propose to build an array of two non-steerable (drift) telescopes. Each of the telescopes would have a camera with a FOV of 5$\times$60 sq deg oriented along the meridian. About half of the sky drifts through this FOV in a year. We have performed a Montecarlo simulation to estimate the performance of this instrument. We expect it to survey this half of the sky with an integral flux sensitivity of $\sim$0.77\% of the steady flux of the Crab Nebula in 5 years, an analysis energy threshold of $\sim$150 GeV and an angular resolution of $\sim$0.1$^{\circ}$. For astronomical objects that transit over the telescope for a specific night, we can achieve an integral sensitivity of 12\% of the Crab Nebula flux in a night, making it a very powerful tool to trigger further observations of variable sources using steerable IACTs or instruments at other wavelengths.

==> abstract.txt <==
Current Imaging Atmospheric Cherenkov Telescopes for Very High Energy gamma ray astrophysics are pointing instruments with a Field of View up to a few tens of sq.deg. We propose to build an array of two non-steerable (drift) telescopes. Each of the telescopes would have a camera with a FOV of 5 x 60 sq.deg. oriented along the meridian. About half of the sky drifts through this FOV in a year. We have performed a Montecarlo simulation to estimate the performance of this instrument. We expect it to survey this half of the sky with an integral flux sensitivity of ~0.77% of the steady flux of the Crab Nebula in 5 years, an analysis energy threshold of ~150 GeV and an angular resolution of ~0.1 deg. For astronomical objects that transit over the telescope for a specific night, we can achieve an integral sensitivity of 12% of the Crab Nebula flux in a night, making it a very powerful tool to trigger further observations of variable sources using steerable IACTs or instruments at other wavelengths.

